A Rigorous Analysis of AODV and its Variants

In this paper we present a rigorous analysis of the Ad hoc On-Demand Distance Vector (AODV) routing protocol using a formal specification in AWN (Algebra for Wireless Networks), a process algebra which has been specifically tailored for the modelling of Mobile Ad Hoc Networks and Wireless Mesh Network protocols. Our formalisation models the exact details of the core functionality of AODV, such as route discovery, route maintenance and error handling. We demonstrate how AWN can be used to reason about critical protocol correctness properties by providing a detailed proof of loop freedom. In contrast to evaluations using simulation or other formal methods such as model checking, our proof is generic and holds for any possible network scenario in terms of network topology, node mobility, traffic pattern, etc. A key contribution of this paper is the demonstration of how the reasoning and proofs can relatively easily be adapted to protocol variants.

==> fig/ex_mswimSect52.dat <==
name ex_mswimSect52
path /Users/peterhofner/data/aodv/process_algebra/mswim/fig/



Node s (2,0) (2,0.4)
Node a (4,0) (4,0.4)
Node d (6,0) (6,0.4)

Edge s a
Edge a d

print

Upd a a 2 val 0 a

Msg2 a s RREQ${}_1$
NodeRtCoord s (2,0.505)
Upd s a 2 val 1 a

Msg a d RREQ${}_1$
NodeRtCoord d (6,0.505)
Upd d a 2 val 1 a

print

Msg s a RREQ${}_1$
Msg2 d a RREP${}_1$
NodeRtCoord a (4,0.61)
Upd a s 0 val 1 s
Upd a d 1 val 1 d

print

Upd s s 2 val 0 s
Msg s a RREQ${}_2$
Upd a s 2 val 1 s
print

Msg2 a s RREQ${}_2$
NodeRtCoord s (2,0.505)
Upd s a 2 val 1 s

Msg a d RREQ${}_2$
NodeRtCoord d (6,0.61)
Upd d s 2 val 2 a

print

Msg2 d a RREP${}_2$

print

==> fig/ex_mswimSect52b.dat <==
name ex_mswimSect52b
path /Users/peterhoefner/data/uni/aodv/process_algebra/mswim2012/figtmp/

latex \newcommand{\msg}[3]{#1${}_{\!\!\;\MakeUppercase{#2}\!\!\:\shortrightarrow\!\MakeUppercase{#3}}$}
latex \newcommand{\msgerr}{RERR}



Node t (1.936,-0.5) (1.936,-1)
Node s (1.936,0.5) (1.936,1)
Node a (4,0) (4,0.5)
Node d (6,0) (6,0.5)

Edge s a
Edge t a
Edge a d

%fig1
print

increaseSQN s
Msg s a \msg{RREQ}{s}{d}~~
Upd a s 2 kno val 1 s

%fig2
print

increaseSQN t
NodeRtCoord a (4,0.605)
Msg4 t a \msg{RREQ}{t}{d}~~
Upd a t 2 unk val 1 t

%fig3
print

Msg2 a s ~~\msg{RREQ}{s}{d}
Msg3 a t ~~\msg{RREQ}{s}{d}
Msg a d \msg{RREQ}{s}{d}~~

NodeRtCoord t (1.936,-1.105)
NodeRtCoord d (6.0,0.605)
Upd s a 0 unk val 1 a
Upd t a 0 unk val 1 a
Upd t s 2 kno val 2 a
Upd d s 2 kno val 2 a
Upd d a 0 unk val 1 a

%fig4
print

NodeRtCoord d (6.0,0.71)
Msg2 a s ~~\msg{RREQ}{t}{d}
Msg3 a t ~~\msg{RREQ}{t}{d}
Msg a d \msg{RREQ}{t}{d}~~

NodeRtCoord d (6,0.605)
NodeRtCoord s (1.936,1.105)
Upd s t 2 unk val 2 a
Upd d t 2 kno val 2 a

%fig5
print

Msg2 d a ~~\msg{RREP}{s}{d}
Msg2 a s ~~\msg{RREP}{s}{d}
NodeRtCoord a (4,0.71)
Upd a d 1 kno val 1 d
NodeRtCoord s (1.936,1.21)
Upd s d 1 kno val 2 a

%fig6
print

Msg2 d a ~~\msg{RREP}{t}{d}
%fig7
print
